Generalized interpretation and identification of separable effects in competing event settings

In competing event settings, a counterfactual contrast of cause-specific cumulative incidences quantifies the total causal effect of a treatment on the event of interest. However, effects of treatment on the competing event may indirectly contribute to this total effect, complicating its interpretation. We previously proposed the separable effects (Stensrud et al, 2019) to define direct and indirect effects of the treatment on the event of interest. This definition presupposes a treatment decomposition into two components acting along two separate causal pathways, one exclusively outside of the competing event and the other exclusively through it. Unlike previous definitions of direct and indirect effects, the separable effects can be subject to empirical scrutiny in a study where separate interventions on the treatment components are available. Here we extend and generalize the notion of the separable effects in several ways, allowing for interpretation, identification and estimation under considerably weaker assumptions. We propose and discuss a definition of separable effects that is applicable to general time-varying structures, where the separable effects can still be meaningfully interpreted, even when they cannot be regarded as direct and indirect effects. We further derive weaker conditions for identification of separable effects in observational studies where decomposed treatments are not yet available; in particular, these conditions allow for time-varying common causes of the event of interest, the competing events and loss to follow-up. For these general settings, we propose semi-parametric weighted estimators that are straightforward to implement. As an illustration, we apply the estimators to study the separable effects of intensive blood pressure therapy on acute kidney injury, using data from a randomized clinical trial.

==> leftoverText.txt <==
%Here is appendix A
\section{Counterfactual equalities that are implied by full isolation}
\label{sec: implications of full isolation}
Consider a counterfactual causal model (Finest Fully Randomized Causally Interpretable Structured Tree Graph (FFRCISTG) model \cite{robins1986new}) that is represented by an extended causal DAG, such as Figure \ref{fig:full isolation}, where full isolation holds. Then, for all individuals in the study population,
\begin{align}
 & Y^{a_Y=0,a_D}_{k} = D^{a_Y=0,a_D}_{k+1} =0 \implies D^{a_Y=0,a_D}_{k+1}=D^{a_Y=1,a_D}_{k+1}, \label{eq: implication 1}  \\
 & Y^{a_Y=1,a_D}_{k}=D^{a_Y=1,a_D}_{k+1}=0\implies D^{a_Y=1,a_D}_{k+1}=D^{a_Y=0,a_D}_{k+1}, \label{eq: implication 2}  \\ 
 & Y^{a_Y,a_D=0}_{k+1}=D^{a_Y,a_D=0}_{k+1}=0 \implies Y^{a_Y,a_D=0}_{k+1}=Y^{a_Y,a_D=1}_{k+1},  \label{eq: implication 3} \\
 & Y^{a_Y,a_D=1}_{k+1}=D^{a_Y,a_D=1}_{k+1}=0 \implies Y^{a_Y,a_D=1}_{k+1}=Y^{a_Y,a_D=0}_{k+1}. \label{eq: implication 4}
\end{align}


To see this, define a parent $V_i$ of a node $V_j$ in a DAG to be a node that has a direct arrow into $V_j$, that is, $V_i \rightarrow V_j$ exists in the DAG, and define the parent set $PA_{V_j}$ as the set of all parents of $V_j$. 

%(note that under a FFRCISTG model, all one-step-ahead counterfactuals exist \cite{robins2010alternative})
 Let $V_j(\bar{v}_{j-1})$ denote the one-step-ahead counterfactual, where $\bar{v}_{j-1}$ is a realization of $\bar{V}_{j-1}$, the set of predecessors of $V_j$. Then, the counterfactual value of $V_j$ is fully determined by its parents \cite{robins2010alternative}, that is, $V_j (\bar{v}_{j-1}) = V_j (pa_{v_{j}})$, where $pa_{v_{j}}$ is a realization of $PA_{V_j}$.
%V_j (pa_{Y_{k+1}})

By definition of full isolation, $A_Y \notin PA_{D_{k+1}}$ and $A_D \notin PA_{Y_{k+1}}$, $k = 0,...,K+1$. Indeed, by definition of full isolation, the following stronger conditions hold,
\begin{enumerate}
    \item Let $W \notin Y_{k}$ be a parent of $D_{k+1}$, then -- by definition of the \eqref{def: Ay partial iso} part of full isolation -- $A_Y \notin PA_{W}$, $k = 0,...,K+1$. 
    \item Let $W \notin D_{k+1}$ be a parent of $Y_{k+1}$, then -- by definition of the \eqref{def: Ad partial iso} part of full isolation -- $A_D \notin PA_{W}$, $k = 0,...,K+1$. 
\end{enumerate}

Now we will show that \eqref{eq: implication 1} holds. Assume first that $D^{a_Y=a_D=0}_{k+1}=Y^{a_Y=a_D=0}_{k}=0$ for an individual, and consider the same individual under a counterfactual treatment $a_Y = 1,a_D = 0$, that is, a setting where $a_Y$ is fixed to a different value.  

Suppose that $Y_{k}^{a_Y=0,a_D=1}=1$. Then, it immediately follows that $D_{k+1}^{a_Y=0,a_D=1}=D_{k+1}^{a_Y=a_D=0}=0$. 
Alternatively, suppose that $Y_{k}^{a_Y=0,a_D=1}=0$, which means that $\bar{Y}_{k}^{a_Y=1,a_D=0}=\bar{Y}_{k}^{a_Y=a_D=0}=0$. If $V \in PA_{D_{k+1}}$, then $V^{a_Y=a_D=0} = V^{a_Y=1,a_D=0}$ due to (1) and the fact that $\bar{Y}_{k}^{a_Y=1,a_D=0}=\bar{Y}_{k}^{a_Y=a_D=0}=0$. Thus, $D_{k+1}^{a_Y=1,a_D=0}=D_{k+1}^{a_Y=a_D=0}=0$ (since the value of a node is fully determined by its parents). The same argument can be used to show that the equality holds when $a_D=1$, which suffices to show that \eqref{eq: implication 1} hold. Analogous arguments show that \eqref{eq: implication 2}-\eqref{eq: implication 4} hold. 


\clearpage

